MLIR for Quantum Beyond Gate Cancellation: Quantum Circuit Mapping Reimagined

The Multi-Level Intermediate Representation (MLIR) framework has become a cornerstone for building extensible, domain-specific compilers, with the quantum computing community already leveraging it to model quantum programs and implement basic optimizations. However, computationally intensive tasks in the quantum compilation pipeline, such as quantum circuit mapping, remain underexplored within the MLIR ecosystem. This paper proposes an MLIR-native blueprint for these non-local, quantum-specific optimization routines by reimplementing a well-established, state-of-the-art mapping A* search algorithm for qubit routing and SWAP insertion. Our evaluation demonstrates that this approach not only integrates seamlessly into an MLIR-based quantum compiler collection but also surpasses previous non-MLIR solutions in both solution quality and runtime. The implementation is open-source and publicly available at https://github.com/munich-quantum-toolkit/core.

==> data/qiskit-comparison.csv <==
name,mqt_time,mqt_nswaps,qiskit_time,qiskit_nswaps
qpeinexact_nativegates_ibm_falcon_opt2_30.qasm,95,338,27,273
ghz_nativegates_ibm_falcon_opt2_60.qasm,11,62,4,31
bmw_quark_copula_nativegates_ibm_falcon_opt3_20.qasm,40,134,11,96
hhl_nativegates_ibm_falcon_opt2_100.qasm,1901,4111,207,3146
bmw_quark_copula_nativegates_ibm_falcon_opt2_60.qasm,805,1746,111,1385
qftentangled_nativegates_ibm_falcon_opt2_50.qasm,345,764,46,602
qft_nativegates_ibm_falcon_opt2_90.qasm,498,1583,86,1282
hhl_nativegates_ibm_falcon_opt2_30.qasm,282,685,40,534
qnn_nativegates_ibm_falcon_opt2_80.qasm,30,73,5,49
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_103.qasm,101,435,29,327
bv_nativegates_ibm_falcon_opt2_30.qasm,3,9,1,5
hhl_nativegates_ibm_falcon_opt2_120.qasm,2449,4673,248,3982
qftentangled_nativegates_ibm_falcon_opt2_70.qasm,431,1289,67,989
bmw_quark_copula_nativegates_ibm_falcon_opt2_40.qasm,268,734,46,590
vqe_two_local_nativegates_ibm_falcon_opt2_30.qasm,378,1151,70,878
vqe_su2_nativegates_ibm_falcon_opt2_30.qasm,48,6,2,5
qaoa_nativegates_ibm_falcon_opt2_30.qasm,123,517,31,423
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_55.qasm,45,170,14,136
qpeexact_nativegates_ibm_falcon_opt2_60.qasm,319,1006,56,816
vqe_two_local_nativegates_ibm_falcon_opt2_70.qasm,4423,7756,441,5048
qpeinexact_nativegates_ibm_falcon_opt2_50.qasm,241,814,45,654
qpeexact_nativegates_ibm_falcon_opt2_120.qasm,844,2765,132,2125
ghz_nativegates_ibm_falcon_opt2_110.qasm,59,131,6,88
hhl_nativegates_ibm_falcon_opt2_50.qasm,785,1566,88,1239
qftentangled_nativegates_ibm_falcon_opt2_30.qasm,130,358,21,273
vqe_real_amp_nativegates_ibm_falcon_opt2_120.qasm,446,221,17,170
vqe_real_amp_nativegates_ibm_falcon_opt2_100.qasm,231,116,12,108
bv_nativegates_ibm_falcon_opt2_50.qasm,5,14,1,14
qnn_nativegates_ibm_falcon_opt2_110.qasm,62,131,6,88
qpeexact_nativegates_ibm_falcon_opt2_100.qasm,686,1993,104,1639
bv_nativegates_ibm_falcon_opt2_110.qasm,16,39,3,57
qpeinexact_nativegates_ibm_falcon_opt2_70.qasm,414,1210,69,1025
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_118.qasm,117,532,36,403
qaoa_nativegates_ibm_falcon_opt2_50.qasm,526,1802,99,1360
vqe_two_local_nativegates_ibm_falcon_opt2_50.qasm,1734,3356,221,2634
vqe_su2_nativegates_ibm_falcon_opt2_50.qasm,79,10,5,18
qpeexact_nativegates_ibm_falcon_opt2_40.qasm,166,561,36,465
qftentangled_nativegates_ibm_falcon_opt2_60.qasm,336,986,57,821
bmw_quark_copula_nativegates_ibm_falcon_opt2_50.qasm,563,1453,76,936
qnn_nativegates_ibm_falcon_opt2_90.qasm,30,103,5,66
ghz_nativegates_ibm_falcon_opt2_50.qasm,13,39,2,27
qpeexact_nativegates_ibm_falcon_opt2_30.qasm,102,308,21,279
vqe_real_amp_nativegates_ibm_falcon_opt2_54.qasm,53,28,5,33
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_73.qasm,65,252,20,212
ghz_nativegates_ibm_falcon_opt2_70.qasm,23,59,4,43
qft_nativegates_ibm_falcon_opt2_80.qasm,462,1475,76,1109
bmw_quark_copula_nativegates_ibm_falcon_opt2_70.qasm,1449,2920,158,2009
qftentangled_nativegates_ibm_falcon_opt2_40.qasm,174,567,34,449
hhl_nativegates_ibm_falcon_opt2_110.qasm,2448,4381,236,3540
hhl_nativegates_ibm_falcon_opt2_60.qasm,1080,2077,114,1564
qpeexact_nativegates_ibm_falcon_opt2_110.qasm,819,2414,125,1890
ghz_nativegates_ibm_falcon_opt2_120.qasm,36,139,7,99
vqe_real_amp_nativegates_ibm_falcon_opt2_110.qasm,388,158,15,125
bv_nativegates_ibm_falcon_opt2_40.qasm,4,10,1,7
qnn_nativegates_ibm_falcon_opt2_100.qasm,36,111,6,80
bmw_quark_copula_nativegates_ibm_falcon_opt2_30.qasm,135,403,25,298
vqe_two_local_nativegates_ibm_falcon_opt2_40.qasm,903,2210,140,1529
vqe_su2_nativegates_ibm_falcon_opt2_40.qasm,28,35,4,22
qpeexact_nativegates_ibm_falcon_opt2_50.qasm,262,749,46,654
qaoa_nativegates_ibm_falcon_opt2_40.qasm,290,999,63,835
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_64.qasm,56,245,17,182
qpeinexact_nativegates_ibm_falcon_opt2_60.qasm,346,1005,59,839
bv_nativegates_ibm_falcon_opt2_100.qasm,15,41,3,49
qpeinexact_nativegates_ibm_falcon_opt2_40.qasm,173,502,34,465
bv_nativegates_ibm_falcon_opt2_120.qasm,16,50,4,50
qpeexact_nativegates_ibm_falcon_opt2_70.qasm,437,1427,70,1025
vqe_two_local_nativegates_ibm_falcon_opt2_60.qasm,3007,5658,333,3857
bmw_quark_copula_nativegates_ibm_falcon_opt2_100.qasm,4162,6977,363,4215
qaoa_nativegates_ibm_falcon_opt2_60.qasm,985,2739,158,2115
qnn_nativegates_ibm_falcon_opt2_120.qasm,39,139,7,99
bv_nativegates_ibm_falcon_opt2_60.qasm,7,19,2,23
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_91.qasm,90,369,26,291
ghz_nativegates_ibm_falcon_opt2_100.qasm,34,111,5,66
hhl_nativegates_ibm_falcon_opt2_40.qasm,554,1035,67,892
hhl_nativegates_ibm_falcon_opt2_80.qasm,1666,3097,166,2342
qpeinexact_nativegates_ibm_falcon_opt2_80.qasm,526,1556,83,1190
qpeinexact_nativegates_ibm_falcon_opt2_100.qasm,720,2004,112,1639
qpeinexact_nativegates_ibm_falcon_opt2_120.qasm,884,2614,137,2111
qpeexact_nativegates_ibm_falcon_opt2_90.qasm,613,1616,102,1389
vqe_real_amp_nativegates_ibm_falcon_opt2_40.qasm,28,19,4,22
qaoa_nativegates_ibm_falcon_opt2_55.qasm,754,2033,128,1637
qnn_nativegates_ibm_falcon_opt2_30.qasm,8,17,1,10
modular_adder_nativegates_ibm_falcon_opt2_70.qasm,811,1555,94,1240
vqe_su2_nativegates_ibm_falcon_opt2_54.qasm,82,26,5,33
qftentangled_nativegates_ibm_falcon_opt2_80.qasm,513,1608,86,1172
qftentangled_nativegates_ibm_falcon_opt2_100.qasm,684,2175,111,1654
qft_nativegates_ibm_falcon_opt2_100.qasm,630,1814,105,1471
qft_nativegates_ibm_falcon_opt2_40.qasm,160,571,32,417
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_31.qasm,23,80,7,73
qnn_nativegates_ibm_falcon_opt2_70.qasm,25,59,4,40
vqe_su2_nativegates_ibm_falcon_opt2_110.qasm,222,157,14,125
ghz_nativegates_ibm_falcon_opt2_90.qasm,28,103,5,71
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_46.qasm,37,129,12,121
qnn_nativegates_ibm_falcon_opt2_50.qasm,15,39,3,27
qft_nativegates_ibm_falcon_opt2_60.qasm,316,1016,54,760
qftentangled_nativegates_ibm_falcon_opt2_120.qasm,849,2604,139,2077
modular_adder_nativegates_ibm_falcon_opt2_50.qasm,402,823,54,714
qft_nativegates_ibm_falcon_opt2_120.qasm,760,2231,127,1911
qpeexact_nativegates_ibm_falcon_opt2_80.qasm,526,1541,86,1190
vqe_su2_nativegates_ibm_falcon_opt2_90.qasm,149,89,11,83
qaoa_nativegates_ibm_falcon_opt2_45.qasm,416,1294,83,1094
bv_nativegates_ibm_falcon_opt2_90.qasm,12,31,3,28
vqe_real_amp_nativegates_ibm_falcon_opt2_50.qasm,56,25,5,18
hhl_nativegates_ibm_falcon_opt2_90.qasm,1967,3404,191,2735
qft_nativegates_ibm_falcon_opt2_30.qasm,98,322,22,252
qaoa_nativegates_ibm_falcon_opt2_65.qasm,1164,2903,183,2431
qpeinexact_nativegates_ibm_falcon_opt2_90.qasm,612,1787,96,1419
qpeinexact_nativegates_ibm_falcon_opt2_110.qasm,823,2281,126,1890
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_82.qasm,80,255,22,234
vqe_su2_nativegates_ibm_falcon_opt2_120.qasm,294,164,17,170
ghz_nativegates_ibm_falcon_opt2_80.qasm,28,73,4,53
vqe_real_amp_nativegates_ibm_falcon_opt2_30.qasm,118,10,3,5
qnn_nativegates_ibm_falcon_opt2_40.qasm,10,25,2,17
qft_nativegates_ibm_falcon_opt2_70.qasm,388,1176,69,888
qft_nativegates_ibm_falcon_opt2_50.qasm,241,750,44,596
qft_nativegates_ibm_falcon_opt2_110.qasm,723,2028,118,1718
modular_adder_nativegates_ibm_falcon_opt2_60.qasm,574,1244,73,947
qftentangled_nativegates_ibm_falcon_opt2_90.qasm,588,1758,96,1388
qftentangled_nativegates_ibm_falcon_opt2_110.qasm,783,2261,126,1834
vqe_su2_nativegates_ibm_falcon_opt2_100.qasm,334,109,12,108

==> data/qiskit-fw-only-comparison.csv <==
name,mqt_time,mqt_nswaps,qiskit_time,qiskit_nswaps
qpeinexact_nativegates_ibm_falcon_opt2_30.qasm,16,554,4,481
bmw_quark_copula_nativegates_ibm_falcon_opt3_20.qasm,4,322,1,234
hhl_nativegates_ibm_falcon_opt2_100.qasm,184,4125,10,3517
bmw_quark_copula_nativegates_ibm_falcon_opt2_60.qasm,67,2412,5,1874
qftentangled_nativegates_ibm_falcon_opt2_50.qasm,23,973,2,865
qft_nativegates_ibm_falcon_opt2_90.qasm,42,1697,4,1515
hhl_nativegates_ibm_falcon_opt2_30.qasm,20,998,2,723
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_103.qasm,10,761,2,700
hhl_nativegates_ibm_falcon_opt2_120.qasm,287,5333,10,4359
qftentangled_nativegates_ibm_falcon_opt2_70.qasm,29,1456,3,1199
bmw_quark_copula_nativegates_ibm_falcon_opt2_40.qasm,21,1202,2,925
vqe_two_local_nativegates_ibm_falcon_opt2_30.qasm,22,1385,3,1272
qaoa_nativegates_ibm_falcon_opt2_30.qasm,8,761,1,698
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_55.qasm,4,348,1,343
qpeexact_nativegates_ibm_falcon_opt2_60.qasm,32,1108,2,1230
vqe_two_local_nativegates_ibm_falcon_opt2_70.qasm,335,8281,16,7074
qpeinexact_nativegates_ibm_falcon_opt2_50.qasm,23,1074,2,922
qpeexact_nativegates_ibm_falcon_opt2_120.qasm,116,2680,5,2393
hhl_nativegates_ibm_falcon_opt2_50.qasm,63,2020,3,1513
qftentangled_nativegates_ibm_falcon_opt2_30.qasm,6,534,1,417
vqe_real_amp_nativegates_ibm_falcon_opt2_120.qasm,3,303,1,346
qpeexact_nativegates_ibm_falcon_opt2_100.qasm,74,2065,5,1999
qpeinexact_nativegates_ibm_falcon_opt2_70.qasm,46,1451,3,1300
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_118.qasm,15,1211,2,1114
qaoa_nativegates_ibm_falcon_opt2_50.qasm,37,2402,4,1988
vqe_two_local_nativegates_ibm_falcon_opt2_50.qasm,129,4700,7,3526
qpeexact_nativegates_ibm_falcon_opt2_40.qasm,15,853,1,649
qftentangled_nativegates_ibm_falcon_opt2_60.qasm,21,1177,2,1069
bmw_quark_copula_nativegates_ibm_falcon_opt2_50.qasm,35,1632,3,1361
qpeexact_nativegates_ibm_falcon_opt2_30.qasm,8,564,1,463
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_73.qasm,5,391,1,363
qft_nativegates_ibm_falcon_opt2_80.qasm,35,1572,3,1275
bmw_quark_copula_nativegates_ibm_falcon_opt2_70.qasm,109,3374,6,2680
qftentangled_nativegates_ibm_falcon_opt2_40.qasm,10,734,1,581
hhl_nativegates_ibm_falcon_opt2_110.qasm,238,4879,10,3928
hhl_nativegates_ibm_falcon_opt2_60.qasm,82,2487,4,1923
qpeexact_nativegates_ibm_falcon_opt2_110.qasm,91,2452,5,2187
vqe_real_amp_nativegates_ibm_falcon_opt2_110.qasm,3,289,1,364
bmw_quark_copula_nativegates_ibm_falcon_opt2_30.qasm,9,670,1,505
vqe_two_local_nativegates_ibm_falcon_opt2_40.qasm,58,2658,4,2239
qpeexact_nativegates_ibm_falcon_opt2_50.qasm,22,995,2,883
qaoa_nativegates_ibm_falcon_opt2_40.qasm,21,1479,2,1349
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_64.qasm,5,454,1,418
qpeinexact_nativegates_ibm_falcon_opt2_60.qasm,36,1328,2,1192
qpeinexact_nativegates_ibm_falcon_opt2_40.qasm,16,850,1,737
qpeexact_nativegates_ibm_falcon_opt2_70.qasm,44,1477,3,1398
vqe_two_local_nativegates_ibm_falcon_opt2_60.qasm,212,6831,11,4948
bmw_quark_copula_nativegates_ibm_falcon_opt2_100.qasm,294,6264,13,5471
qaoa_nativegates_ibm_falcon_opt2_60.qasm,71,3872,5,2729
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_91.qasm,8,705,1,654
hhl_nativegates_ibm_falcon_opt2_40.qasm,39,1433,2,1226
hhl_nativegates_ibm_falcon_opt2_80.qasm,143,3372,6,2718
qpeinexact_nativegates_ibm_falcon_opt2_80.qasm,53,1687,3,1509
qpeinexact_nativegates_ibm_falcon_opt2_100.qasm,76,2144,4,1925
qpeinexact_nativegates_ibm_falcon_opt2_120.qasm,122,2730,5,2472
qpeexact_nativegates_ibm_falcon_opt2_90.qasm,61,1902,4,1782
qaoa_nativegates_ibm_falcon_opt2_55.qasm,53,3005,4,2192
modular_adder_nativegates_ibm_falcon_opt2_70.qasm,63,2075,4,1630
qftentangled_nativegates_ibm_falcon_opt2_80.qasm,37,1732,3,1420
qftentangled_nativegates_ibm_falcon_opt2_100.qasm,49,2057,4,1732
qft_nativegates_ibm_falcon_opt2_100.qasm,52,2066,4,1770
qft_nativegates_ibm_falcon_opt2_40.qasm,11,803,1,701
vqe_su2_nativegates_ibm_falcon_opt2_110.qasm,3,301,1,346
qft_nativegates_ibm_falcon_opt2_60.qasm,20,1051,2,899
qftentangled_nativegates_ibm_falcon_opt2_120.qasm,74,2612,5,2315
modular_adder_nativegates_ibm_falcon_opt2_50.qasm,27,1383,2,990
qft_nativegates_ibm_falcon_opt2_120.qasm,66,2418,5,2078
qpeexact_nativegates_ibm_falcon_opt2_80.qasm,53,1593,3,1508
qaoa_nativegates_ibm_falcon_opt2_45.qasm,29,2084,3,1638
hhl_nativegates_ibm_falcon_opt2_90.qasm,182,3621,7,3219
qft_nativegates_ibm_falcon_opt2_30.qasm,6,480,1,477
qaoa_nativegates_ibm_falcon_opt2_65.qasm,81,3836,6,3095
qpeinexact_nativegates_ibm_falcon_opt2_90.qasm,58,1798,4,1725
qpeinexact_nativegates_ibm_falcon_opt2_110.qasm,91,2414,5,2151
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_82.qasm,7,676,1,638
vqe_su2_nativegates_ibm_falcon_opt2_120.qasm,3,318,1,345
qft_nativegates_ibm_falcon_opt2_70.qasm,29,1494,3,1259
qft_nativegates_ibm_falcon_opt2_50.qasm,18,1015,2,856
qft_nativegates_ibm_falcon_opt2_110.qasm,58,2138,4,1955
modular_adder_nativegates_ibm_falcon_opt2_60.qasm,37,1468,3,1368
qftentangled_nativegates_ibm_falcon_opt2_90.qasm,50,1835,4,1527
qftentangled_nativegates_ibm_falcon_opt2_110.qasm,57,2155,4,2035

==> data/qmap-comparison.csv <==
benchmark,qmap_time,qmap_nswaps,mqt_time,mqt_nswaps
qpeinexact_nativegates_ibm_falcon_opt2_30.qasm,42,384,22,425
bmw_quark_copula_nativegates_ibm_falcon_opt3_20.qasm,10,175,11,180
hhl_nativegates_ibm_falcon_opt2_100.qasm,91723,4439,398,4145
bmw_quark_copula_nativegates_ibm_falcon_opt2_60.qasm,16562,2291,172,2880
qftentangled_nativegates_ibm_falcon_opt2_50.qasm,69,843,52,855
qft_nativegates_ibm_falcon_opt2_90.qasm,221,1817,107,1754
hhl_nativegates_ibm_falcon_opt2_30.qasm,80,866,53,735
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_103.qasm,332,488,30,538
hhl_nativegates_ibm_falcon_opt2_120.qasm,47968,5720,545,5422
qftentangled_nativegates_ibm_falcon_opt2_70.qasm,163,1340,79,1334
bmw_quark_copula_nativegates_ibm_falcon_opt2_40.qasm,692,843,56,945
vqe_two_local_nativegates_ibm_falcon_opt2_30.qasm,146,1369,66,1262
qaoa_nativegates_ibm_falcon_opt2_30.qasm,89,646,25,577
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_55.qasm,201,194,14,236
qpeexact_nativegates_ibm_falcon_opt2_60.qasm,91,1199,65,1024
vqe_two_local_nativegates_ibm_falcon_opt2_70.qasm,11862,9770,794,8067
qpeinexact_nativegates_ibm_falcon_opt2_50.qasm,80,972,50,901
qpeexact_nativegates_ibm_falcon_opt2_120.qasm,6737,3122,207,2853
hhl_nativegates_ibm_falcon_opt2_50.qasm,4554,1943,131,1429
qftentangled_nativegates_ibm_falcon_opt2_30.qasm,56,454,264,371
bv_nativegates_ibm_falcon_opt2_50.qasm,2,57,4,31
qpeexact_nativegates_ibm_falcon_opt2_100.qasm,1823,2348,164,2270
bv_nativegates_ibm_falcon_opt2_110.qasm,8,113,7,99
qpeinexact_nativegates_ibm_falcon_opt2_70.qasm,145,1609,96,1323
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_118.qasm,63,596,40,582
qaoa_nativegates_ibm_falcon_opt2_50.qasm,564,1765,118,1908
vqe_two_local_nativegates_ibm_falcon_opt2_50.qasm,4771,4320,312,3901
qpeexact_nativegates_ibm_falcon_opt2_40.qasm,64,682,38,624
qftentangled_nativegates_ibm_falcon_opt2_60.qasm,106,1025,92,1108
bmw_quark_copula_nativegates_ibm_falcon_opt2_50.qasm,2238,1501,118,1732
qpeexact_nativegates_ibm_falcon_opt2_30.qasm,34,428,25,394
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_73.qasm,45,343,25,331
qft_nativegates_ibm_falcon_opt2_80.qasm,626,1540,98,1453
bmw_quark_copula_nativegates_ibm_falcon_opt2_70.qasm,704,2805,305,3533
qftentangled_nativegates_ibm_falcon_opt2_40.qasm,73,613,39,599
hhl_nativegates_ibm_falcon_opt2_110.qasm,8468,5108,492,4570
hhl_nativegates_ibm_falcon_opt2_60.qasm,490,2402,197,2194
qpeexact_nativegates_ibm_falcon_opt2_110.qasm,9829,2580,192,2554
bv_nativegates_ibm_falcon_opt2_40.qasm,1,37,2,23
bmw_quark_copula_nativegates_ibm_falcon_opt2_30.qasm,28,441,32,490
vqe_two_local_nativegates_ibm_falcon_opt2_40.qasm,584,2610,157,2374
qpeexact_nativegates_ibm_falcon_opt2_50.qasm,81,972,55,754
qaoa_nativegates_ibm_falcon_opt2_40.qasm,174,1223,60,1121
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_64.qasm,74,313,20,265
qpeinexact_nativegates_ibm_falcon_opt2_60.qasm,92,1199,75,1083
bv_nativegates_ibm_falcon_opt2_100.qasm,12,124,6,64
qpeinexact_nativegates_ibm_falcon_opt2_40.qasm,64,682,36,609
bv_nativegates_ibm_falcon_opt2_120.qasm,10,130,7,86
qpeexact_nativegates_ibm_falcon_opt2_70.qasm,145,1609,95,1348
vqe_two_local_nativegates_ibm_falcon_opt2_60.qasm,72688,7167,521,5709
bmw_quark_copula_nativegates_ibm_falcon_opt2_100.qasm,62227,6509,1012,10064
qaoa_nativegates_ibm_falcon_opt2_60.qasm,40578,2862,225,3067
bv_nativegates_ibm_falcon_opt2_60.qasm,2,61,3,37
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_91.qasm,37,481,34,452
hhl_nativegates_ibm_falcon_opt2_40.qasm,6469,1257,94,1258
hhl_nativegates_ibm_falcon_opt2_80.qasm,20512,3378,327,3336
qpeinexact_nativegates_ibm_falcon_opt2_80.qasm,401,1836,116,1580
qpeinexact_nativegates_ibm_falcon_opt2_100.qasm,1823,2348,167,2268
qpeinexact_nativegates_ibm_falcon_opt2_120.qasm,6734,3122,200,2647
qpeexact_nativegates_ibm_falcon_opt2_90.qasm,794,2070,139,1851
qaoa_nativegates_ibm_falcon_opt2_55.qasm,1169,2204,159,2544
modular_adder_nativegates_ibm_falcon_opt2_70.qasm,1827,2144,147,1760
qftentangled_nativegates_ibm_falcon_opt2_80.qasm,155,1537,150,1682
qftentangled_nativegates_ibm_falcon_opt2_100.qasm,264,2047,151,2017
qft_nativegates_ibm_falcon_opt2_100.qasm,281,1907,135,1836
qft_nativegates_ibm_falcon_opt2_40.qasm,44,568,34,509
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_31.qasm,5,106,7,101
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_46.qasm,8,211,13,183
qft_nativegates_ibm_falcon_opt2_60.qasm,90,1057,65,1027
qftentangled_nativegates_ibm_falcon_opt2_120.qasm,467,2673,180,2724
modular_adder_nativegates_ibm_falcon_opt2_50.qasm,496,1025,76,1061
qft_nativegates_ibm_falcon_opt2_120.qasm,286,2524,162,2564
qpeexact_nativegates_ibm_falcon_opt2_80.qasm,404,1836,117,1590
qaoa_nativegates_ibm_falcon_opt2_45.qasm,168,1465,85,1386
bv_nativegates_ibm_falcon_opt2_90.qasm,6,105,6,50
hhl_nativegates_ibm_falcon_opt2_90.qasm,4297,3893,381,3590
qft_nativegates_ibm_falcon_opt2_30.qasm,30,368,25,376
qaoa_nativegates_ibm_falcon_opt2_65.qasm,2667,3276,247,3749
qpeinexact_nativegates_ibm_falcon_opt2_90.qasm,797,2070,136,1956
qpeinexact_nativegates_ibm_falcon_opt2_110.qasm,9797,2580,191,2385
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_82.qasm,30,383,30,395
qft_nativegates_ibm_falcon_opt2_70.qasm,116,1231,78,1230
qft_nativegates_ibm_falcon_opt2_50.qasm,106,866,51,826
qft_nativegates_ibm_falcon_opt2_110.qasm,517,2251,159,2172
modular_adder_nativegates_ibm_falcon_opt2_60.qasm,235,1545,109,1265
qftentangled_nativegates_ibm_falcon_opt2_90.qasm,173,1765,136,1884
qftentangled_nativegates_ibm_falcon_opt2_110.qasm,456,2505,288,2403

==> data/tket-comparison.csv <==
Name,mqt_time,mqt_nswaps,tket_time,tket_nswaps
qpeinexact_nativegates_ibm_falcon_opt2_30.qasm,56,320,163,498
ghz_nativegates_ibm_falcon_opt2_60.qasm,7,51,36,40
bmw_quark_copula_nativegates_ibm_falcon_opt3_20.qasm,30,165,70,250
hhl_nativegates_ibm_falcon_opt2_100.qasm,1086,3926,3962,4009
bmw_quark_copula_nativegates_ibm_falcon_opt2_60.qasm,461,1916,2031,2563
qftentangled_nativegates_ibm_falcon_opt2_50.qasm,141,792,557,968
qft_nativegates_ibm_falcon_opt2_90.qasm,276,1451,2207,1853
hhl_nativegates_ibm_falcon_opt2_30.qasm,154,629,205,736
qnn_nativegates_ibm_falcon_opt2_80.qasm,16,79,191,60
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_103.qasm,60,463,3315,772
bv_nativegates_ibm_falcon_opt2_30.qasm,2,7,10,28
hhl_nativegates_ibm_falcon_opt2_120.qasm,1379,5394,6529,5093
qftentangled_nativegates_ibm_falcon_opt2_70.qasm,328,1297,1244,1469
bmw_quark_copula_nativegates_ibm_falcon_opt2_40.qasm,145,760,758,1296
vqe_two_local_nativegates_ibm_falcon_opt2_30.qasm,197,1138,485,1548
vqe_su2_nativegates_ibm_falcon_opt2_30.qasm,85,10,50,53
qaoa_nativegates_ibm_falcon_opt2_30.qasm,71,532,154,702
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_55.qasm,27,187,557,328
qpeexact_nativegates_ibm_falcon_opt2_60.qasm,177,1060,781,1215
vqe_two_local_nativegates_ibm_falcon_opt2_70.qasm,2313,7513,5938,8345
qpeinexact_nativegates_ibm_falcon_opt2_50.qasm,131,769,584,1017
qpeexact_nativegates_ibm_falcon_opt2_120.qasm,454,2611,3820,2411
ghz_nativegates_ibm_falcon_opt2_110.qasm,26,155,204,90
hhl_nativegates_ibm_falcon_opt2_50.qasm,409,1596,676,1743
qftentangled_nativegates_ibm_falcon_opt2_30.qasm,101,337,174,568
vqe_real_amp_nativegates_ibm_falcon_opt2_120.qasm,936,269,1638,245
vqe_real_amp_nativegates_ibm_falcon_opt2_100.qasm,241,154,1158,218
bv_nativegates_ibm_falcon_opt2_50.qasm,4,14,25,51
qnn_nativegates_ibm_falcon_opt2_110.qasm,28,155,477,90
qpeexact_nativegates_ibm_falcon_opt2_100.qasm,360,1843,2876,1946
bv_nativegates_ibm_falcon_opt2_110.qasm,11,44,152,111
qpeinexact_nativegates_ibm_falcon_opt2_70.qasm,217,1149,1034,1255
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_118.qasm,64,511,4947,1045
qaoa_nativegates_ibm_falcon_opt2_50.qasm,269,1772,836,2277
vqe_two_local_nativegates_ibm_falcon_opt2_50.qasm,872,4070,1837,3740
vqe_su2_nativegates_ibm_falcon_opt2_50.qasm,80,36,204,108
qpeexact_nativegates_ibm_falcon_opt2_40.qasm,88,620,291,641
qftentangled_nativegates_ibm_falcon_opt2_60.qasm,215,1031,881,1263
bmw_quark_copula_nativegates_ibm_falcon_opt2_50.qasm,280,1375,1152,1379
qnn_nativegates_ibm_falcon_opt2_90.qasm,24,94,271,70
ghz_nativegates_ibm_falcon_opt2_50.qasm,8,39,33,40
qpeexact_nativegates_ibm_falcon_opt2_30.qasm,54,298,158,427
vqe_real_amp_nativegates_ibm_falcon_opt2_54.qasm,94,32,232,108
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_73.qasm,38,292,1064,288
ghz_nativegates_ibm_falcon_opt2_70.qasm,13,73,57,50
qft_nativegates_ibm_falcon_opt2_80.qasm,235,1488,1693,1577
bmw_quark_copula_nativegates_ibm_falcon_opt2_70.qasm,703,2697,3359,3122
qftentangled_nativegates_ibm_falcon_opt2_40.qasm,89,584,350,778
hhl_nativegates_ibm_falcon_opt2_110.qasm,1246,4427,4379,4254
hhl_nativegates_ibm_falcon_opt2_60.qasm,524,2080,1264,2335
qpeexact_nativegates_ibm_falcon_opt2_110.qasm,418,2346,3464,2323
ghz_nativegates_ibm_falcon_opt2_120.qasm,27,169,222,90
vqe_real_amp_nativegates_ibm_falcon_opt2_110.qasm,293,230,1458,245
bv_nativegates_ibm_falcon_opt2_40.qasm,3,11,16,39
qnn_nativegates_ibm_falcon_opt2_100.qasm,22,132,367,80
bmw_quark_copula_nativegates_ibm_falcon_opt2_30.qasm,72,454,254,643
vqe_two_local_nativegates_ibm_falcon_opt2_40.qasm,444,2363,1035,2743
vqe_su2_nativegates_ibm_falcon_opt2_40.qasm,78,33,116,80
qpeexact_nativegates_ibm_falcon_opt2_50.qasm,131,775,588,1017
qaoa_nativegates_ibm_falcon_opt2_40.qasm,146,1126,396,1309
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_64.qasm,33,267,877,431
qpeinexact_nativegates_ibm_falcon_opt2_60.qasm,172,1024,787,1215
bv_nativegates_ibm_falcon_opt2_100.qasm,9,36,115,99
qpeinexact_nativegates_ibm_falcon_opt2_40.qasm,84,541,291,641
bv_nativegates_ibm_falcon_opt2_120.qasm,10,52,177,117
qpeexact_nativegates_ibm_falcon_opt2_70.qasm,221,1239,1028,1255
vqe_two_local_nativegates_ibm_falcon_opt2_60.qasm,1445,5026,3686,6514
bmw_quark_copula_nativegates_ibm_falcon_opt2_100.qasm,2048,6451,9134,5622
qaoa_nativegates_ibm_falcon_opt2_60.qasm,466,2488,1315,3234
qnn_nativegates_ibm_falcon_opt2_120.qasm,29,169,509,90
bv_nativegates_ibm_falcon_opt2_60.qasm,5,20,36,57
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_91.qasm,52,400,2443,690
ghz_nativegates_ibm_falcon_opt2_100.qasm,21,132,156,80
hhl_nativegates_ibm_falcon_opt2_40.qasm,270,1148,440,1323
hhl_nativegates_ibm_falcon_opt2_80.qasm,806,3012,2130,2923
qpeinexact_nativegates_ibm_falcon_opt2_80.qasm,262,1521,1711,1563
qpeinexact_nativegates_ibm_falcon_opt2_100.qasm,366,2011,2882,1946
qpeinexact_nativegates_ibm_falcon_opt2_120.qasm,454,2875,3845,2411
qpeexact_nativegates_ibm_falcon_opt2_90.qasm,311,1663,2378,1835
vqe_real_amp_nativegates_ibm_falcon_opt2_40.qasm,39,21,115,80
qaoa_nativegates_ibm_falcon_opt2_55.qasm,357,2043,1067,2826
qnn_nativegates_ibm_falcon_opt2_30.qasm,5,16,22,20
modular_adder_nativegates_ibm_falcon_opt2_70.qasm,386,1592,1793,2018
vqe_su2_nativegates_ibm_falcon_opt2_54.qasm,75,47,231,108
qftentangled_nativegates_ibm_falcon_opt2_80.qasm,307,1581,1676,1638
qftentangled_nativegates_ibm_falcon_opt2_100.qasm,368,2019,3139,2080
qft_nativegates_ibm_falcon_opt2_100.qasm,308,1705,2610,1924
qft_nativegates_ibm_falcon_opt2_40.qasm,79,514,341,769
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_31.qasm,13,93,70,120
qnn_nativegates_ibm_falcon_opt2_70.qasm,14,73,133,50
vqe_su2_nativegates_ibm_falcon_opt2_110.qasm,361,147,1447,245
ghz_nativegates_ibm_falcon_opt2_90.qasm,23,94,113,70
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_46.qasm,21,157,349,321
qnn_nativegates_ibm_falcon_opt2_50.qasm,9,39,77,40
qft_nativegates_ibm_falcon_opt2_60.qasm,156,974,711,1021
qftentangled_nativegates_ibm_falcon_opt2_120.qasm,437,2601,4292,2545
modular_adder_nativegates_ibm_falcon_opt2_50.qasm,198,928,768,1140
qft_nativegates_ibm_falcon_opt2_120.qasm,379,2374,4105,2308
qpeexact_nativegates_ibm_falcon_opt2_80.qasm,263,1517,1714,1563
vqe_su2_nativegates_ibm_falcon_opt2_90.qasm,125,176,841,190
qaoa_nativegates_ibm_falcon_opt2_45.qasm,206,1326,558,1813
bv_nativegates_ibm_falcon_opt2_90.qasm,8,34,89,88
vqe_real_amp_nativegates_ibm_falcon_opt2_50.qasm,82,36,204,108
hhl_nativegates_ibm_falcon_opt2_90.qasm,955,3586,3326,3347
qft_nativegates_ibm_falcon_opt2_30.qasm,50,302,195,562
qaoa_nativegates_ibm_falcon_opt2_65.qasm,569,3179,1794,3793
qpeinexact_nativegates_ibm_falcon_opt2_90.qasm,304,1817,2394,1835
qpeinexact_nativegates_ibm_falcon_opt2_110.qasm,417,2295,3446,2323
vbe_ripple_carry_adder_nativegates_ibm_falcon_opt2_82.qasm,44,320,2014,687
vqe_su2_nativegates_ibm_falcon_opt2_120.qasm,582,348,1651,245
ghz_nativegates_ibm_falcon_opt2_80.qasm,15,79,81,60
vqe_real_amp_nativegates_ibm_falcon_opt2_30.qasm,87,10,51,53
qnn_nativegates_ibm_falcon_opt2_40.qasm,6,31,44,30
qft_nativegates_ibm_falcon_opt2_70.qasm,198,1233,1197,1320
qft_nativegates_ibm_falcon_opt2_50.qasm,118,771,541,926
qft_nativegates_ibm_falcon_opt2_110.qasm,351,1997,3248,2072
modular_adder_nativegates_ibm_falcon_opt2_60.qasm,286,1281,1029,1401
qftentangled_nativegates_ibm_falcon_opt2_90.qasm,300,1795,2242,1901
qftentangled_nativegates_ibm_falcon_opt2_110.qasm,604,2306,3498,2299
vqe_su2_nativegates_ibm_falcon_opt2_100.qasm,244,160,1157,218
